On the Convergence of Alternating Least Squares Optimisation in Tensor Format Representations

The approximation of tensors is important for the efficient numerical treatment of high dimensional problems, but it remains an extremely challenging task. One of the most popular approach to tensor approximation is the alternating least squares method. In our study, the convergence of the alternating least squares algorithm is considered. The analysis is done for arbitrary tensor format representations and based on the multiliearity of the tensor format. In tensor format representation techniques, tensors are approximated by multilinear combinations of objects lower dimensionality. The resulting reduction of dimensionality not only reduces the amount of required storage but also the computational effort.

==> images/AO_CH4.dat <==
1 7.317e-001
2 3.126e-001
3 1.962e-001
4 1.227e-001
5 7.829e-002
6 5.018e-002
7 3.224e-002
8 2.073e-002
9 1.334e-002
10 8.580e-003
11 5.521e-003
12 3.552e-003
13 2.286e-003
14 1.471e-003
15 9.464e-004
16 6.090e-004
17 3.918e-004
18 2.521e-004
19 1.622e-004
20 1.044e-004
21 6.717e-005
22 4.322e-005
23 2.781e-005
24 1.790e-005
25 1.152e-005
26 7.410e-006
27 4.768e-006
28 3.068e-006
29 1.974e-006
30 1.270e-006
31 8.173e-007
32 5.260e-007
33 3.385e-007
34 2.180e-007
35 1.406e-007
36 8.941e-008
37 5.576e-008
38 3.650e-008
39 1.980e-008

==> images/b1_1.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.387e-004
9 1.000e-08

==> images/b1_2.dat <==
1 9.901e-001
2 9.420e-001
3 7.720e-001
4 3.347e-001
5 9.688e-003
6 1.000e-08

==> images/b1_3.dat <==
1 8.333e-001
2 3.349e-001
3 8.735e-003
4 1.000e-08

==> images/b2.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.387e-004
9 1.000e-08

==> images/b2_1.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.375e-004
9 1.000e-08

==> images/b2_2.dat <==
1 9.900e-001
2 9.415e-001
3 7.700e-001
4 3.310e-001
5 9.247e-003
6 1.000e-08

==> images/b2_3.dat <==
1 8.000e-001
2 2.621e-001
3 3.022e-003
4 1.000e-08

==> images/b_1.dat <==
1 7.070e-001
2 7.065e-001
3 7.047e-001
4 6.970e-001
5 6.653e-001
6 5.461e-001
7 2.366e-001
8 6.848e-003
9 1.000e-08

==> images/b_2.dat <==
1 7.000e-001
2 6.792e-001
3 5.961e-001
4 3.429e-001
5 3.298e-002
6 1.000e-08

==> images/b_3.dat <==
1 5.657e-001
2 2.896e-001
3 1.592e-002
4 1.000e-08

==> images/l01.dat <==
0       4.500e-001
1       8.821e-002
2       6.778e-003
3       2.983e-004
4       1.602e-005
5       7.949e-007
6       4.215e-008

==> images/l02.dat <==
0       4.500e-001
1       1.730e-001
2       3.626e-002
3       6.015e-003
4       1.060e-003
5       1.838e-004
6       3.201e-005
7       5.567e-006
8       9.686e-007
9       1.683e-007
10      3.161e-008

==> images/l03.dat <==
0       4.500e-001
1       2.545e-001
2       1.011e-001
3       3.661e-002
4       1.359e-002
5       5.023e-003
6       1.859e-003
7       6.876e-004
8       2.544e-004
9       9.412e-005
10      3.482e-005
11      1.288e-005
12      4.767e-006
13      1.764e-006
14      6.525e-007
15      2.414e-007
16      8.941e-008
17      3.161e-008
18      1.490e-008

==> images/l11.dat <==
0       4.500e-001
1       3.636e-001
2       2.638e-001
3       1.939e-001
4       1.464e-001
5       1.117e-001
6       8.588e-002
7       6.626e-002
8       5.123e-002
9       3.967e-002
10      3.074e-002
11      2.383e-002
12      1.848e-002
13      1.433e-002
14      1.112e-002
15      8.623e-003
16      6.689e-003
17      5.189e-003
18      4.025e-003
19      3.123e-003
20      2.423e-003
21      1.879e-003
22      1.458e-003
23      1.131e-003
24      8.775e-004
25      6.808e-004
26      5.281e-004
27      4.097e-004
28      3.179e-004
29      2.466e-004
30      1.913e-004
31      1.484e-004
32      1.151e-004
33      8.932e-005
34      6.929e-005
35      5.376e-005
36      4.170e-005
37      3.235e-005
38      2.510e-005
39      1.947e-005
40      1.511e-005
41      1.172e-005
42      9.091e-006
43      7.053e-006
44      5.472e-006
45      4.245e-006
46      3.293e-006
47      2.555e-006
48      1.982e-006
49      1.538e-006
50      1.193e-006
51      9.253e-007
52      7.178e-007
53      5.570e-007
54      4.320e-007
55      3.352e-007
56      2.600e-007
57      2.016e-007
58      1.570e-007
59      1.211e-007
60      9.424e-008
61      7.224e-008
62      5.674e-008
63      4.215e-008
64      3.332e-008
65      2.581e-008
66      2.107e-008

==> images/l12.dat <==
0       4.500e-001
1       3.787e-001
2       2.934e-001
3       2.317e-001
4       1.880e-001
5       1.547e-001
6       1.285e-001
7       1.074e-001
8       9.011e-002
9       7.582e-002
10      6.392e-002
11      5.396e-002
12      4.559e-002
13      3.855e-002
14      3.262e-002
15      2.760e-002
16      2.337e-002
17      1.978e-002
18      1.675e-002
19      1.419e-002
20      1.201e-002
21      1.018e-002
22      8.618e-003
23      7.300e-003
24      6.183e-003
25      5.237e-003
26      4.436e-003
27      3.757e-003
28      3.183e-003
29      2.696e-003
30      2.284e-003
31      1.934e-003
32      1.638e-003
33      1.388e-003
34      1.176e-003
35      9.957e-004
36      8.434e-004
37      7.144e-004
38      6.051e-004
39      5.126e-004
40      4.342e-004
41      3.678e-004
42      3.115e-004
43      2.639e-004
44      2.235e-004
45      1.893e-004
46      1.604e-004
47      1.358e-004
48      1.151e-004
49      9.747e-005
50      8.256e-005
51      6.993e-005
52      5.923e-005
53      5.017e-005
54      4.250e-005
55      3.600e-005
56      3.049e-005
57      2.583e-005
58      2.188e-005
59      1.853e-005
60      1.570e-005
61      1.330e-005
62      1.126e-005
63      9.540e-006
64      8.081e-006
65      6.845e-006
66      5.798e-006
67      4.911e-006
68      4.160e-006
69      3.524e-006
70      2.985e-006
71      2.528e-006
72      2.142e-006
73      1.814e-006
74      1.537e-006
75      1.301e-006
76      1.102e-006
77      9.339e-007
78      7.911e-007
79      6.700e-007
80      5.675e-007
81      4.808e-007
82      4.071e-007
83      3.451e-007
84      2.920e-007
85      2.476e-007
86      2.097e-007
87      1.776e-007
88      1.505e-007
89      1.278e-007
90      1.085e-007
91      9.186e-008
92      7.814e-008
93      6.580e-008
94      5.674e-008
95      4.712e-008
96      3.942e-008
97      3.332e-008
98      2.581e-008
99      2.107e-008

==> images/l13.dat <==
0       4.500e-001
1       3.937e-001
2       3.242e-001
3       2.729e-001
4       2.359e-001
5       2.071e-001
6       1.838e-001
7       1.644e-001
8       1.479e-001
9       1.337e-001
10      1.213e-001
11      1.103e-001
12      1.006e-001
13      9.184e-002
14      8.401e-002
15      7.695e-002
16      7.055e-002
17      6.473e-002
18      5.944e-002
19      5.461e-002
20      5.021e-002
21      4.617e-002
22      4.248e-002
23      3.909e-002
24      3.598e-002
25      3.313e-002
26      3.051e-002
27      2.810e-002
28      2.588e-002
29      2.384e-002
30      2.196e-002
31      2.024e-002
32      1.865e-002
33      1.718e-002
34      1.583e-002
35      1.459e-002
36      1.345e-002
37      1.239e-002
38      1.142e-002
39      1.053e-002
40      9.703e-003
41      8.943e-003
42      8.243e-003
43      7.597e-003
44      7.003e-003
45      6.455e-003
46      5.949e-003
47      5.484e-003
48      5.055e-003
49      4.659e-003
50      4.295e-003
51      3.959e-003
52      3.649e-003
53      3.363e-003
54      3.100e-003
55      2.858e-003
56      2.634e-003
57      2.428e-003
58      2.238e-003
59      2.063e-003
60      1.902e-003
61      1.753e-003
62      1.616e-003
63      1.489e-003
64      1.373e-003
65      1.265e-003
66      1.166e-003
67      1.075e-003
68      9.910e-004
69      9.135e-004
70      8.420e-004
71      7.762e-004
72      7.154e-004
73      6.595e-004
74      6.079e-004
75      5.603e-004
76      5.165e-004
77      4.761e-004
78      4.388e-004
79      4.045e-004
80      3.729e-004
81      3.437e-004
82      3.168e-004
83      2.920e-004
84      2.692e-004
85      2.481e-004
86      2.287e-004
87      2.108e-004
88      1.943e-004
89      1.791e-004
90      1.651e-004
91      1.522e-004
92      1.403e-004
93      1.293e-004
94      1.192e-004
95      1.099e-004
96      1.013e-004
97      9.335e-005
98      8.605e-005
99      7.932e-005
100     7.311e-005
101     6.739e-005
102     6.212e-005
103     5.726e-005
104     5.278e-005
105     4.865e-005
106     4.485e-005
107     4.134e-005
108     3.810e-005
109     3.512e-005
110     3.238e-005
111     2.984e-005
112     2.751e-005
113     2.536e-005
114     2.337e-005
115     2.154e-005
116     1.986e-005
117     1.831e-005
118     1.687e-005
119     1.555e-005
120     1.434e-005
121     1.322e-005
122     1.218e-005
123     1.123e-005
124     1.035e-005
125     9.540e-006
126     8.794e-006
127     8.106e-006
128     7.472e-006
129     6.887e-006
130     6.349e-006
131     5.852e-006
132     5.394e-006
133     4.972e-006
134     4.583e-006
135     4.225e-006
136     3.894e-006
137     3.589e-006
138     3.309e-006
139     3.050e-006
140     2.811e-006
141     2.591e-006
142     2.389e-006
143     2.202e-006
144     2.030e-006
145     1.871e-006
146     1.724e-006
147     1.590e-006
148     1.465e-006
149     1.351e-006
150     1.245e-006
151     1.147e-006
152     1.058e-006
153     9.750e-007
154     8.987e-007
155     8.284e-007
156     7.636e-007
157     7.038e-007
158     6.488e-007
159     5.982e-007
160     5.513e-007
161     5.082e-007
162     4.683e-007
163     4.316e-007
164     3.980e-007
165     3.667e-007
166     3.383e-007
167     3.117e-007
168     2.872e-007
169     2.651e-007
170     2.439e-007
171     2.252e-007
172     2.075e-007
173     1.911e-007
174     1.763e-007
175     1.622e-007
176     1.494e-007
177     1.382e-007
178     1.273e-007
179     1.173e-007
180     1.085e-007
181     9.940e-008
182     9.125e-008
183     8.495e-008
184     7.814e-008
185     7.224e-008
186     6.580e-008
187     6.144e-008
188     5.576e-008
189     5.162e-008
190     4.712e-008
191     4.470e-008
192     3.942e-008
193     3.650e-008
194     3.332e-008
195     2.980e-008
196     2.980e-008
197     2.581e-008
198     2.107e-008

==> images/rate.dat <==
 8.416e-001
 7.748e-001
 7.895e-001
 8.116e-001
 8.230e-001
 8.306e-001
 8.356e-001
 8.390e-001
 8.414e-001
 8.430e-001
 8.442e-001
 8.450e-001
 8.456e-001
 8.460e-001
 8.463e-001
 8.465e-001
 8.467e-001
 8.468e-001
 8.469e-001
 8.469e-001
 8.469e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001
 8.470e-001

==> images/rateT.dat <==
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
0.847
